SWIFT: Self-guided Weak-to-strong dIFfusion models via Target extrapolation

Training high-quality diffusion models is computationally expensive, and inference-time guidance often adds further sampling cost. In this work, we introduce Swift, a simple yet effective self-guided training method that uses a frozen weak denoiser to improve a stronger model without adding inference overhead. For each noisy input, Swift extrapolates the clean regression target away from the weak denoiser's prediction, amplifying components that remain underfit. The weak guide can be an early training checkpoint, requires no backpropagation during main-model training, and is discarded afterward. The resulting model retains the original sampler and supports both conditional and unconditional generation without label dropout or an unconditional branch. We explain this mechanism through a spectral analysis of finite-time population gradient flow in an RKHS. With an early-stopped weak guide, we prove that a nonempty range of extrapolation strengths yields strictly lower posterior-mean error than matched standard training, despite shifting the regression target away from the posterior mean. Experiments on CIFAR-10 and ImageNet-256 demonstrate improvements across model scales and representations. In one ImageNet-256 configuration, Swift surpasses the baseline's best FID using roughly half the total training compute, including guide preparation and training overhead. On RAEv2, it achieves FID 1.15 without inference-time guidance and 0.99 with guidance. These results establish target extrapolation as an effective approach to weak-to-strong diffusion training with efficient single-model inference.

==> figures/compute_swift_raw.dat <==
20 3.5170
40 2.3183
60 1.9953
80 1.7677
85 1.6996
90 1.6953
95 1.6538
100 1.5986
105 1.5800
110 1.5731
115 1.5966
120 1.4982
125 1.5237
130 1.5240
135 1.5077
140 1.5076
145 1.4841
150 1.5174
155 1.4889
160 1.4550
165 1.4740
170 1.4540
175 1.4335
180 1.4924
185 1.4206
190 1.4655
195 1.3961
200 1.4394
205 1.3797
210 1.3992
215 1.4157
220 1.4137
225 1.4010
230 1.3891
235 1.3252
240 1.3766


==> figures/compute_swift_smooth.dat <==
20 3.5170
21 3.4357
22 3.3555
23 3.2766
24 3.1991
25 3.1234
26 3.0496
27 2.9778
28 2.9082
29 2.8412
30 2.7767
31 2.7150
32 2.6564
33 2.6010
34 2.5489
35 2.5004
36 2.4557
37 2.4150
38 2.3784
39 2.3461
40 2.3183
41 2.2936
42 2.2704
43 2.2486
44 2.2281
45 2.2088
46 2.1906
47 2.1733
48 2.1570
49 2.1414
50 2.1266
51 2.1123
52 2.0986
53 2.0853
54 2.0723
55 2.0595
56 2.0468
57 2.0341
58 2.0214
59 2.0085
60 1.9953
61 1.9821
62 1.9690
63 1.9562
64 1.9436
65 1.9311
66 1.9189
67 1.9069
68 1.8951
69 1.8834
70 1.8720
71 1.8608
72 1.8497
73 1.8388
74 1.8281
75 1.8176
76 1.8073
77 1.7971
78 1.7872
79 1.7773
80 1.7677
81 1.7583
82 1.7492
83 1.7403
84 1.7317
85 1.7233
86 1.7150
87 1.7069
88 1.6989
89 1.6909
90 1.6830
91 1.6750
92 1.6670
93 1.6593
94 1.6520
95 1.6455
100 1.6202
105 1.6004
110 1.5693
115 1.5543
120 1.5431
125 1.5300
130 1.5122
135 1.5094
140 1.5082
145 1.5011
150 1.4906
155 1.4839
160 1.4779
165 1.4611
170 1.4618
175 1.4549
180 1.4532
185 1.4416
190 1.4428
195 1.4203
200 1.4160
205 1.4060
210 1.4095
215 1.4019
220 1.4037
225 1.3889
230 1.3811
235 1.3730
240 1.3636

